A computational approach to an optimal partition problem on surfaces

We explore an optimal partition problem on surfaces using a computational approach. The problem is to minimise the sum of the first Dirichlet Laplace--Beltrami operator eigenvalues over a given number of partitions of a surface. We consider a method based on eigenfunction segregation and perform calculations using modern high performance computing techniques. We first test the accuracy of the method in the case of three partitions on the sphere then explore the problem for higher numbers of partitions and on other surfaces.

==> doc_data.txt <==
InfoKey: Producer
InfoValue: pdfTeX-1.40.3
InfoKey: Creator
InfoValue: LaTeX with hyperref package
InfoKey: ModDate
InfoValue: D:20150323193406Z
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX using libpoppler, Version 3.141592-1.40.3-2.2 (Web2C 7.5.6) kpathsea version 3.5.6
InfoKey: CreationDate
InfoValue: D:20150323193406Z
PdfID0: c5b65db2226b457bd08f54cb1f2c6d
PdfID1: c5b65db2226b457bd08f54cb1f2c6d
NumberOfPages: 30
BookmarkTitle: Introduction
BookmarkLevel: 1
BookmarkPageNumber: 1
BookmarkTitle: Approximation approach
BookmarkLevel: 2
BookmarkPageNumber: 5
BookmarkTitle: Outline
BookmarkLevel: 2
BookmarkPageNumber: 6
BookmarkTitle: Computational method
BookmarkLevel: 1
BookmarkPageNumber: 6
BookmarkTitle: Discretisation
BookmarkLevel: 2
BookmarkPageNumber: 6
BookmarkTitle: Computational method
BookmarkLevel: 2
BookmarkPageNumber: 7
BookmarkTitle: Parallel computations
BookmarkLevel: 2
BookmarkPageNumber: 9
BookmarkTitle: Results
BookmarkLevel: 1
BookmarkPageNumber: 9
BookmarkTitle: Convergence tests for three partitions of the sphere
BookmarkLevel: 2
BookmarkPageNumber: 9
BookmarkTitle: Computed partitions of the sphere for m 3
BookmarkLevel: 2
BookmarkPageNumber: 11
BookmarkTitle: Computed partitions of other surfaces
BookmarkLevel: 2
BookmarkPageNumber: 18
BookmarkTitle: Discussion
BookmarkLevel: 1
BookmarkPageNumber: 26

